H$\alpha$-based Star Formation Rates in and around z $\sim$ 0.5 EDisCS clusters

We investigate the role of environment on star-formation rates of galaxies at various cosmic densities in well-studied clusters. We present the star-forming main sequence for 163 galaxies in four EDisCS clusters in the range 0.4 $<$ z $<$ 0.7. We use {\em Hubble Space Telescope}/Wide Field Camera 3 observations of the H$\alpha$ emission line to span three distinct local environments: the cluster core, infall region, and external field galaxies. The main sequence defined from our observations is consistent with other published H$\alpha$ distributions at similar redshifts, but differs from those derived from star-formation tracers such as 24$\mu$m. We find that the H$\alpha$-derived star-formation rates for the 67 galaxies with stellar masses greater than the mass-completeness limit of M$_*>$ 10$^{9.75}$M\textsubscript{\(\odot\)} show little dependence on environment. At face value, the similarities in the star-formation rate distributions in the three environments may indicate that the process of finally shutting down star formation is rapid, however, the depth of our data and size of our sample make it difficult to conclusively test this scenario. Despite having significant H$\alpha$ emission, 21 galaxies are classified as {\em UVJ}-quiescent and may represent a demonstration of the quenching of star formation caught in the act.

==> (MNRAS)%20MS%20Ha%20paper/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
